Fully Hyperbolic Convolutional Neural Networks for Computer Vision

Real-world visual data exhibit intrinsic hierarchical structures that can be represented effectively in hyperbolic spaces. Hyperbolic neural networks (HNNs) are a promising approach for learning feature representations in such spaces. However, current HNNs in computer vision rely on Euclidean backbones and only project features to the hyperbolic space in the task heads, limiting their ability to fully leverage the benefits of hyperbolic geometry. To address this, we present HCNN, a fully hyperbolic convolutional neural network (CNN) designed for computer vision tasks. Based on the Lorentz model, we generalize fundamental components of CNNs and propose novel formulations of the convolutional layer, batch normalization, and multinomial logistic regression. {Experiments on standard vision tasks demonstrate the promising performance of our HCNN framework in both hybrid and fully hyperbolic settings.} Overall, we believe our contributions provide a foundation for developing more powerful HNNs that can better represent complex structures found in image data. Our code is publicly available at https://github.com/kschwethelm/HyperbolicCV.

==> camera-ready/plotdata/classEmbed.csv <==
exp,E,EP,EL,HEL,L
1,72.28,72.76,72.92,74.78,74.33
2,74.38,74.52,74.84,75.28,75.34
3,74.90,75.2,75.52,76.11,75.54
4,76.14,75.87,76.26,77.81,76.47

==> plotdata/classEmbed.csv <==
exp,E,EP,EL,HEL,L
1,72.28,72.76,72.92,74.78,74.33
2,74.38,74.52,74.84,75.28,75.34
3,74.90,75.2,75.52,76.11,75.54
4,76.14,75.87,76.26,77.81,76.47
